The Impact of the CMB on the Evolution of high-z Blazars

Different works have recently found an increase of the average X-ray-to-radio luminosity ratio with redshift in the blazar population. We evaluate here whether the inverse Compton interaction between the relativistic electrons within the jet and the photons of the Cosmic Microwave Background (IC/CMB) can explain this trend. Moreover, we test whether the IC/CMB model can also be at the origin of the different space density evolutions found in X-ray and radio selected blazar samples. By considering the best statistically complete samples of blazars selected in the radio or in the X-ray band and covering a large range of redshift (0.5$\lesssim$ z$\lesssim$ 5.5), we evaluate the expected impact of the CMB on the observed X-ray emission on each sample and then we compare these predictions with the observations. We find that this model can satisfactorily explain both the observed trend of the X-ray-to-radio luminosity ratios with redshift and the different cosmological evolutions derived from the radio and X-ray band. Finally, we discuss how currently on-going X-ray missions, like eROSITA, could help to further constrain the observed evolution at even higher redshifts (up to z$\sim$6-7).

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
